Information Velocity of Cascaded Gaussian Channels with Feedback

We consider a line network of nodes, connected by additive white Gaussian noise channels, equipped with local feedback. We study the velocity at which information spreads over this network. For transmission of a data packet, we give an explicit positive lower bound on the velocity, for any packet size. Furthermore, we consider streaming, that is, transmission of data packets generated at a given average arrival rate. We show that a positive velocity exists as long as the arrival rate is below the individual Gaussian channel capacity, and provide an explicit lower bound. Our analysis involves applying pulse-amplitude modulation to the data (successively in the streaming case), and using linear mean-squared error estimation at the network nodes. Due to the analog linear nature of the scheme, the results extend to any additive noise. For general noise, we derive exponential error-probability bounds. Moreover, for (sub-)Gaussian noise we show a doubly-exponential behavior, which reduces to the celebrated Schalkwijk-Kailath scheme when considering a single node. Viewing the constellation as an "analog source", we also provide bounds on the exponential decay of the mean-squared error of source transmission over the network.

==> figs/relays.tikz <==
\begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},start chain=going right,>=latex,node distance=25mm,>=latex']
    \node[coordinate] (input) {};
    \node[block, right of = input, node distance = .35\columnwidth] (enc) {\begin{tabular}{c} Transmitter \\ (Node 0) \end{tabular}};
    \node[sum, right = 15mm of enc] (link1) {\bf \Large +};
    \node[block, right = 15mm of link1] (node2) {Node 1};
    \node[sum, right = 15mm of node2] (link2) {\bf \Large +};
    \node[mwe, right = 15mm of link2] (etc) {$\bullet\bullet\bullet$};
    \node[block, right = 15mm of etc] (dec) {\begin{tabular}{c} Node $r$ \end{tabular}};
    \node[coordinate, right of = dec, node distance = .35\columnwidth] (output) {};
    \node[mwe, below of = etc, node distance = 16.3mm] (FBr) {};

    % Noises
    \node [above of=link1, node distance = 15mm] (noise1) {$\Z{0}{t}$};
    \node [above of=link2, node distance = 15mm] (noise2) {$\Z{1}{t}$};

    % Input: Source process
    \draw[BitPipe] (input) -- 
    % node [tap, pos=.2, scale=0.6, minimum width= .32cm, above] {}  node [pos=0.2, below] {\footnotesize{ $2T$}} node[pos=.2, above, minimum height = 20mm] {\footnotesize $\packet{2}$}  
    % node [tap, pos=.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $T$}} node[pos=.5, above, minimum height = 20mm] {\footnotesize $\packet{1}$}
    % node [tap, pos=.8, scale=0.6, minimum width = .32cm, above] {} node [pos=0.8, below] {\footnotesize{ $0$}} node[pos=.8, above, minimum height = 20mm] {\footnotesize $\packet{0}$}
    % node[pos=.95, below] {\footnotesize $t$}
    % node[below, pos=.7]{\begin{tabular}{l}
    %       \\ \\
    %       Randomly arriving
    %   \\ source packets
    %  \end{tabular}}
    % % node[below, pos=.7]{\begin{tabular}{l}
    %       \\ \\
    %       A single packet
    %  \end{tabular}}
    (enc);
    % \filldraw[draw=black, fill=red!5] (input) rectangle ++(.2, 1);
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(input) + (.2,0)$) rectangle +(.15, 1) node [above, pos = .9] {\footnotesize $\packet{0}$} node [below, pos = 0] {\footnotesize $0$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(input) + (2.2,0)$) rectangle +(.15, 1) node [above, pos = .9] {\footnotesize $\packet{1}$} node [below, pos = 0] {\footnotesize $T$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(input) + (3.9,0)$) rectangle +(.15, 1) node [above, pos = .9] {\footnotesize $\packet{2}$} node [below, pos = 0] {\footnotesize $2T$};

    % Output: Recovered process
    \draw[BitPipe] (dec) -- 
    % node [below] {$X_n$}
    % node [tap, pos=.2, scale = 0.6, minimum width= .32cm, above] {}  node [pos=0.2, below] {\footnotesize{ $2T$}} node[pos=.2, above, minimum height = 20mm] {\footnotesize $\packet{2}$}  
    % node [tap, pos=.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $T$}} node[pos=.5, above, minimum height = 20mm] {\footnotesize $\packet{1}$}
    % node [tap, pos=.8, scale=0.6, minimum width = .32cm, above] {} node [pos=0.8, below] {\footnotesize{ $0$}} node[pos=.8, above, minimum height = 20mm] {\footnotesize $\packet{0}$}
    %node[tap, pos=0.75, scale=0.4, minimum width = .485cm, above, minimum height = 12mm] {}
    %node[pos=.75, above, minimum height = 24mm] {\footnotesize $X_2$}
    % node [below, pos=0.5] {\begin{tabular}{l} 
    %                          \\ \\ 
    %                             Causally-decoded 
    %                          \\ source packets 
    %                       \end{tabular}}
    % node [below, pos=0.5] {\begin{tabular}{l} 
    %                          \\ \\ 
    %                             Causally-decoded 
    %                       \end{tabular}} 
    (output);
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(dec) + (1.2,0)$) rectangle +(.15, 1) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0}{0}$} node [left, pos = 0, rotate = 90] {\footnotesize $0$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(dec) + (1.7,0)$) rectangle +(.15, 1) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0}{1}$} node [left, pos = 0, rotate = 90] {\footnotesize $1$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(dec) + (2.2,0)$) rectangle +(.15, 1) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0}{2}$} node [left, pos = 0, rotate = 90] {\footnotesize $2$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(dec) + (2.7,0)$) rectangle +(.15, 2) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:1}{T}$} node [left, pos = 0, rotate = 90] {\footnotesize $T$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(dec) + (3.2,0)$) rectangle +(.15, 2) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:1}{T+1}$} node [left, pos = 0, rotate = 90] {\footnotesize $T+1$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(dec) + (3.7,0)$) rectangle +(.15, 2) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:1}{T+2}$} node [left, pos = 0, rotate = 90] {\footnotesize $T+2$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(dec) + (4.2,0)$) rectangle +(.15, 3) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:2}{2T}$} node [left, pos = 0, rotate = 90] {\footnotesize $2T$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(dec) + (4.7,0)$) rectangle +(.15, 3) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:2}{2T+1}$} node [left, pos = 0, rotate = 90] {\footnotesize $2T+1$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(dec) + (5.2,0)$) rectangle +(.15, 3) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:2}{2T+2}$} node [left, pos = 0, rotate = 90] {\footnotesize $2T+2$};
    

    % Arrows between node and its link
    \draw[arrow] (enc) -- node {$\X{0}{t}$} (link1);
    \draw[arrow] (link1) -- node (y1) {$\Y{0}{t}$} (node2);
    \draw[arrow] (node2) -- node {$\X{1}{t}$} (link2);
    \draw[arrow] (link2) -- node (y2) {$\Y{1}{t}$} (etc);
    \draw[arrow] (etc) -- node (yR) {$\Y{r-1}{t}$} (dec);

    % Channel noise arrows
    \draw[arrow] (noise1) -- (link1);
    \draw[arrow] (noise2) -- (link2);

    % Feedback arrows
    \draw[arrow] (y1) to++(0,-20mm)-| node [below,pos=.25] {} (enc);
    \draw[arrow] (y2) to++(0,-20mm)-| node [below,pos=.25] {} (node2);
    \draw[very thick] (yR) |- (FBr);
\end{tikzpicture}


==> figs/relays_input_above.tikz <==
\begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},start chain=going right,>=latex,node distance=25mm,>=latex']
    \node[coordinate] (input) {};
    \node[block, right of = input, node distance = .35\columnwidth] (enc) {\begin{tabular}{c} Transmitter \\ (Node 0) \end{tabular}};
    \node[sum, right = 15mm of enc] (link1) {\bf \Large +};
    \node[block, right = 15mm of link1] (node2) {Node 1};
    \node[sum, right = 15mm of node2] (link2) {\bf \Large +};
    \node[mwe, right = 15mm of link2] (etc) {$\bullet\bullet\bullet$};
    \node[block, right = 15mm of etc] (dec) {\begin{tabular}{c} Node $r$ \end{tabular}};
    \node[coordinate, right of = dec, node distance = .3\columnwidth] (output) {};
    \node[mwe, right = 15mm of dec] (etc2) {$\bullet\bullet\bullet$};
    \node[mwe, below of = etc, node distance = 16.3mm] (FBr) {};

    \node[coordinate, above of = input] (above_input) {};
    \node[coordinate, above of = output] (above_output) {};
    \node[coordinate, above of = dec] (above_dec) {};

    % Noises
    \node [above of=link1, node distance = 15mm] (noise1) {$\Z{0}{t}$};
    \node [above of=link2, node distance = 15mm] (noise2) {$\Z{1}{t}$};

    % Input: Source process
    \draw[BitPipe] (above_input) -| 
    % node [tap, pos=.2, scale=0.6, minimum width= .32cm, above] {}  node [pos=0.2, below] {\footnotesize{ $2T$}} node[pos=.2, above, minimum height = 20mm] {\footnotesize $\packet{2}$}  
    % node [tap, pos=.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $T$}} node[pos=.5, above, minimum height = 20mm] {\footnotesize $\packet{1}$}
    % node [tap, pos=.8, scale=0.6, minimum width = .32cm, above] {} node [pos=0.8, below] {\footnotesize{ $0$}} node[pos=.8, above, minimum height = 20mm] {\footnotesize $\packet{0}$}
    % node[pos=.95, below] {\footnotesize $t$}
    % node[below, pos=.7]{\begin{tabular}{l}
    %       \\ \\
    %       Randomly arriving
    %   \\ source packets
    %  \end{tabular}}
    % % node[below, pos=.7]{\begin{tabular}{l}
    %       \\ \\
    %       A single packet
    %  \end{tabular}}
    (enc);
    % \filldraw[draw=black, fill=red!5] (above_input) rectangle ++(.2, 1);
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_input) + (.2,0)$) rectangle +(.15, 1) node [above, pos = .9] {\footnotesize $\packet{0}$} node [below, pos = 0] {\footnotesize $0$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_input) + (2.2,0)$) rectangle +(.15, 1) node [above, pos = .9] {\footnotesize $\packet{1}$} node [below, pos = 0] {\footnotesize $T$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_input) + (3.9,0)$) rectangle +(.15, 1) node [above, pos = .9] {\footnotesize $\packet{2}$} node [below, pos = 0] {\footnotesize $2T$};

    % Output: Recovered process
    \draw[BitPipe] (dec) |- 
    % node [below] {$X_n$}
    % node [tap, pos=.2, scale = 0.6, minimum width= .32cm, above] {}  node [pos=0.2, below] {\footnotesize{ $2T$}} node[pos=.2, above, minimum height = 20mm] {\footnotesize $\packet{2}$}  
    % node [tap, pos=.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $T$}} node[pos=.5, above, minimum height = 20mm] {\footnotesize $\packet{1}$}
    % node [tap, pos=.8, scale=0.6, minimum width = .32cm, above] {} node [pos=0.8, below] {\footnotesize{ $0$}} node[pos=.8, above, minimum height = 20mm] {\footnotesize $\packet{0}$}
    %node[tap, pos=0.75, scale=0.4, minimum width = .485cm, above, minimum height = 12mm] {}
    %node[pos=.75, above, minimum height = 24mm] {\footnotesize $X_2$}
    % node [below, pos=0.5] {\begin{tabular}{l} 
    %                          \\ \\ 
    %                             Causally-decoded 
    %                          \\ source packets 
    %                       \end{tabular}}
    % node [below, pos=0.5] {\begin{tabular}{l} 
    %                          \\ \\ 
    %                             Causally-decoded 
    %                       \end{tabular}} 
    node [pos = 1] {$t$}
    (above_output);
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (.3,0)$) rectangle +(.15, 1) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0}{0}$} node [left, pos = 0, rotate = 90] {\footnotesize $0$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (.8,0)$) rectangle +(.15, 1) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0}{1}$} node [left, pos = 0, rotate = 90] {\footnotesize $1$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (1.3,0)$) rectangle +(.15, 1) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0}{2}$} node [left, pos = 0, rotate = 90] {\footnotesize $2$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (1.8,0)$) rectangle +(.15, 2) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:1}{T}$} node [left, pos = 0, rotate = 90] {\footnotesize $T$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (2.3,0)$) rectangle +(.15, 2) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:1}{T+1}$} node [left, pos = 0, rotate = 90] {\footnotesize $T+1$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (2.8,0)$) rectangle +(.15, 2) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:1}{T+2}$} node [left, pos = 0, rotate = 90] {\footnotesize $T+2$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (3.3,0)$) rectangle +(.15, 3) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:2}{2T}$} node [left, pos = 0, rotate = 90] {\footnotesize $2T$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (3.8,0)$) rectangle +(.15, 3) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:2}{2T+1}$} node [left, pos = 0, rotate = 90] {\footnotesize $2T+1$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (4.3,0)$) rectangle +(.15, 3) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:2}{2T+2}$} node [left, pos = 0, rotate = 90] {\footnotesize $2T+2$};
    

    % Arrows between node and its link
    \draw[arrow] (enc) -- node {$\X{0}{t}$} (link1);
    \draw[arrow] (link1) -- node (y1) {$\Y{0}{t}$} (node2);
    \draw[arrow] (node2) -- node {$\X{1}{t}$} (link2);
    \draw[arrow] (link2) -- node (y2) {$\Y{1}{t}$} (etc);
    \draw[arrow] (etc) -- node (yR) {$\Y{r-1}{t}$} (dec);
    \draw[arrow] (dec) -- node (yRp1) {$\X{r}{t}$} (etc2);

    % Channel noise arrows
    \draw[arrow] (noise1) -- (link1);
    \draw[arrow] (noise2) -- (link2);

    % Feedback arrows
    \draw[arrow] (y1) to++(0,-20mm)-| node [below,pos=.25] {} (enc);
    \draw[arrow] (y2) to++(0,-20mm)-| node [below,pos=.25] {} (node2);
    \draw[very thick] (yR) |- (FBr);
\end{tikzpicture}


==> figs/relays_new.tikz <==
%  \begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},start chain=going right,>=latex,node distance=.13\columnwidth,>=latex']
%      \node[coordinate] (input) {};
%      \node[block, right of = input, node distance = .35\columnwidth] (enc) {\begin{tabular}{c} Transmitter \end{tabular}};
%      \node[plant, right = of enc] (link1) {Link};
%      %\node[block, right = of link1] (node2) {Node 2};
%      %\node[plant, right = of node2] (link2) {Link 2};
%      %\node[mwe, right = of link2] (etc) {$\bullet\bullet\bullet$};
%      %\node[block, right = of etc] (nodeR) {Node $r$};
%      %\node[plant, right = of nodeR] (linkR) {Link $r$};
%      \node[block, right = of link1] (dec) {\begin{tabular}{c} Receiver \end{tabular}};
%      \node[coordinate, right of = dec, node distance = .35\columnwidth] (output) {};
%      %\node[mwe, below of = etc, node distance = 10.6mm] (FBr) {};

%      % Input: Source process
%      \draw[BitPipe] (input) -- 
%      %node [tap, pos=0.1, scale=0.5, minimum width= .4cm, above] {}  %node [pos=0.1, below] {\footnotesize{ $A_3$}} %node[pos=.1, above, minimum height = 14mm] {\footnotesize $X_3$}  
%      %node [tap, pos=0.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $A_2$}} node[pos=.5, above, minimum height = 16.5mm] {\footnotesize $X_2$}
%      %node [tap, pos=0.72, scale=0.4, minimum width = .485cm, above] {} node [pos=0.72, below] {\footnotesize{ $A_1$}} node[pos=.72, above, minimum height = 12mm] {\footnotesize $X_1$}
%      %node[pos=.95, below] {\footnotesize $t$}
%      node[below, pos=.7]{\begin{tabular}{l}
%           \\ \\
%           Batch encoding 
%           \\
%           of source packets
%       \end{tabular}}
%      % node[below, pos=.7]{\begin{tabular}{l}
%      %       \\ \\
%      %       A single packet
%      %  \end{tabular}}
%      (enc);

%      % Output: Recovered process
%      \draw[BitPipe] (dec) -- 
%      %node [below] {$X_n$}
%      % node [tap, pos=0.2, scale=0.6, minimum width= .32cm, above] {}  node [pos=0.2, below] {\footnotesize{ $B_2$}}
%      % node[pos=.2, above, minimum height = 16.5mm]{\footnotesize $X_2$} 
%      % node [tap, pos=0.75, scale=0.4, minimum width = .485cm, above] {} node [pos=0.75, below] {\footnotesize{ $B_1$}} node[pos=.75, above, minimum height = 12mm] {\footnotesize $X_1$}
%      node [below, pos=0.5] {\begin{tabular}{l} 
%                               \\ \\ 
%                                  Batch decoding  
%                                 \\
%                                 of source packets
%                           \end{tabular}}
%                           (output);
%      % node [below, pos=0.5] {\begin{tabular}{l} 
%      %                          \\ \\ 
%      %                             Causally-decoded 
%      %                       \end{tabular}} 
%      %                       (output);

%      % Arrows between node and its link
%      \draw[BitPipe] (enc) -- (link1);
%      \draw[BitPipe] (link1) -- (dec);
%      %\draw[BitPipe] (node2) -- (link2);
%      %\draw[BitPipe] (link2) -- node (y2) {} (etc);
%      %\draw[BitPipe] (etc) -- node (yR) {} (nodeR);
%      %\draw[BitPipe] (nodeR) -- (linkR);
%      %\draw[BitPipe] (linkR) -- node (yRx) {} (dec);

%      % Feedback arrows
%      %\draw[arrow,thick] (y1) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (enc);
%      %\draw[arrow,thick] (y2) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (node2);
%      %\draw[arrow,thick] (yR) |- (FBr);
%      %\draw[arrow,thick] (yRx) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (nodeR);
%  \end{tikzpicture}

% \begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},start chain=going right,>=latex,node distance=.13\columnwidth,>=latex']
%     \node[coordinate] (input) {};
%     \node[block, right of = input, node distance = .35\columnwidth] (enc) {\begin{tabular}{c} Transmitter \\ (Node 1) \end{tabular}};
%     \node[plant, right = of enc] (link1) {Link 1};
%     \node[block, right = of link1] (node2) {Node 2};
%     \node[plant, right = of node2] (link2) {Link 2};
%     \node[mwe, right = of link2] (etc) {$\bullet\bullet\bullet$};
%     \node[block, right = of etc] (nodeR) {Node $r$};
%     \node[plant, right = of nodeR] (linkR) {Link $r$};
%     \node[block, right = of linkR] (dec) {\begin{tabular}{c} Receiver \\ (Node $r+1$) \end{tabular}};
%     \node[coordinate, right of = dec, node distance = .35\columnwidth] (output) {};
%     \node[mwe, below of = etc, node distance = 10.6mm] (FBr) {};

%     % Input: Source process
%     \draw[BitPipe] (input) -- node [tap, pos=0.1, scale=0.5, minimum width= .4cm, above] {}  node [pos=0.1, below] {\footnotesize{ $A_3$}} node[pos=.1, above, minimum height = 14mm] {\footnotesize $X_3$}  
%     node [tap, pos=0.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $A_2$}} node[pos=.5, above, minimum height = 16.5mm] {\footnotesize $X_2$}
%     node [tap, pos=0.72, scale=0.4, minimum width = .485cm, above] {} node [pos=0.72, below] {\footnotesize{ $A_1$}} node[pos=.72, above, minimum height = 12mm] {\footnotesize $X_1$}
%     node[pos=.95, below] {\footnotesize $t$}
%     node[below, pos=.7]{\begin{tabular}{l}
%           \\ \\
%           Randomly arriving
%       \\ source packets
%      \end{tabular}}
%     % node[below, pos=.7]{\begin{tabular}{l}
%     %       \\ \\
%     %       A single packet
%     %  \end{tabular}}
%     (enc);

%     % Output: Recovered process
%     \draw[BitPipe] (dec) -- 
%     %node [below] {$X_n$}
%     node [tap, pos=0.2, scale=0.6, minimum width= .32cm, above] {}  node [pos=0.2, below] {\footnotesize{ $B_2$}}
%     node[pos=.2, above, minimum height = 16.5mm]{\footnotesize $X_2$} node [tap, pos=0.75, scale=0.4, minimum width = .485cm, above] {} node [pos=0.75, below] {\footnotesize{ $B_1$}} node[pos=.75, above, minimum height = 12mm] {\footnotesize $X_1$}
%     %node[tap, pos=0.75, scale=0.4, minimum width = .485cm, above, minimum height = 12mm] {}
%     %node[pos=.75, above, minimum height = 24mm] {\footnotesize $X_2$}
%     node [below, pos=0.5] {\begin{tabular}{l} 
%                              \\ \\ 
%                                 Causally-decoded 
%                              \\ source packets 
%                           \end{tabular}}
%     % node [below, pos=0.5] {\begin{tabular}{l} 
%     %                          \\ \\ 
%     %                             Causally-decoded 
%     %                       \end{tabular}} 
%                           (output);

%     % Arrows between node and its link
%     \draw[BitPipe] (enc) -- (link1);
%     \draw[BitPipe] (link1) -- node (y1) {} (node2);
%     \draw[BitPipe] (node2) -- (link2);
%     \draw[BitPipe] (link2) -- node (y2) {} (etc);
%     \draw[BitPipe] (etc) -- node (yR) {} (nodeR);
%     \draw[BitPipe] (nodeR) -- (linkR);
%     \draw[BitPipe] (linkR) -- node (yRx) {} (dec);

%     % Feedback arrows
%     \draw[arrow,thick] (y1) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (enc);
%     \draw[arrow,thick] (y2) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (node2);
%     \draw[arrow,thick] (yR) |- (FBr);
%     \draw[arrow,thick] (yRx) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (nodeR);
% \end{tikzpicture}

\begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},start chain=going right,>=latex,node distance=.13\columnwidth,>=latex']
    \node[coordinate] (input) {};
    \node[block, right of = input, node distance = .35\columnwidth] (enc) {\begin{tabular}{c} Transmitter \\ (Node 0) \end{tabular}};
    \node[plant, right = of enc] (link1) {Link 0};
    \node[block, right = of link1] (node2) {Node 1};
    \node[plant, right = of node2] (link2) {Link 1};
    \node[mwe, right = of link2] (etc) {$\bullet\bullet\bullet$};
    \node[block, right = of etc] (nodeR) {Node $r$};
    \node[plant, right = of nodeR] (linkR) {Link $r$};
    \node[block, right = of linkR] (dec) {\begin{tabular}{c} Receiver \\ (Node $r+1$) \end{tabular}};
    \node[coordinate, right of = dec, node distance = .35\columnwidth] (output) {};
    \node[mwe, below of = etc, node distance = 10.6mm] (FBr) {};

    % Input: Source process
    \draw[BitPipe] (input) -- 
    node [tap, pos=0.1, scale=0.5, minimum width= .4cm, above] {}  node [pos=0.1, below] {\footnotesize{ $A_3$}} node[pos=.1, above, minimum height = 14mm] {\footnotesize $X_3$}  
    node [tap, pos=0.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $A_2$}} node[pos=.5, above, minimum height = 16.5mm] {\footnotesize $X_2$}
    node [tap, pos=0.72, scale=0.4, minimum width = .485cm, above] {} node [pos=0.72, below] {\footnotesize{ $A_1$}} node[pos=.72, above, minimum height = 12mm] {\footnotesize $X_1$}
    % node[pos=.95, below] {\footnotesize $t$}
    node[below, pos=.7]{\begin{tabular}{l}
          \\ \\
          Randomly arriving
      \\ source packets
     \end{tabular}}
    % node[below, pos=.7]{\begin{tabular}{l}
    %       \\ \\
    %       A single packet
    %  \end{tabular}}
    (enc);

    % Output: Recovered process
    \draw[BitPipe] (dec) -- 
    % node [below] {$X_n$}
    node [tap, pos=0.2, scale=0.6, minimum width= .32cm, above] {}  node [pos=0.2, below] {\footnotesize{ $B_2$}}
    node[pos=.2, above, minimum height = 16.5mm]{\footnotesize $X_2$} 
    node [tap, pos=0.75, scale=0.4, minimum width = .485cm, above] {} node [pos=0.75, below] {\footnotesize{ $B_1$}} node[pos=.75, above, minimum height = 12mm] {\footnotesize $X_1$}
    %node[tap, pos=0.75, scale=0.4, minimum width = .485cm, above, minimum height = 12mm] {}
    %node[pos=.75, above, minimum height = 24mm] {\footnotesize $X_2$}
    node [below, pos=0.5] {\begin{tabular}{l} 
                             \\ \\ 
                                Causally-decoded 
                             \\ source packets 
                          \end{tabular}}
    % node [below, pos=0.5] {\begin{tabular}{l} 
    %                          \\ \\ 
    %                             Causally-decoded 
    %                       \end{tabular}} 
                          (output);

    % Arrows between node and its link
    \draw[BitPipe] (enc) -- (link1);
    \draw[BitPipe] (link1) -- node (y1) {} (node2);
    \draw[BitPipe] (node2) -- (link2);
    \draw[BitPipe] (link2) -- node (y2) {} (etc);
    \draw[BitPipe] (etc) -- node (yR) {} (nodeR);
    \draw[BitPipe] (nodeR) -- (linkR);
    \draw[BitPipe] (linkR) -- node (yRx) {} (dec);

    % Feedback arrows
    \draw[arrow,thick] (y1) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (enc);
    \draw[arrow,thick] (y2) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (node2);
    \draw[arrow,thick] (yR) |- (FBr);
    \draw[arrow,thick] (yRx) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (nodeR);
\end{tikzpicture}

% \begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},start chain=going right,>=latex,node distance=.13\columnwidth,>=latex']
%     \node[coordinate] (input) {};
%     \node[block, right of = input, node distance = .35\columnwidth] (enc) {\begin{tabular}{c} Transmitter \\ (Node 1) \end{tabular}};
%     \node[plant, right = of enc] (link1) {Link 1};
%     \node[block, right = of link1] (node2) {Node 2};
%     \node[plant, right = of node2] (link2) {Link 2};
%     \node[mwe, right = of link2] (etc) {$\bullet\bullet\bullet$};
%     \node[block, right = of etc] (nodeR) {Node $r$};
%     \node[plant, right = of nodeR] (linkR) {Link $r$};
%     \node[block, right = of linkR] (dec) {\begin{tabular}{c} Receiver \\ (Node $r+1$) \end{tabular}};
%     \node[coordinate, right of = dec, node distance = .35\columnwidth] (output) {};
%     \node[mwe, below of = etc, node distance = 10.6mm] (FBr) {};

%     % Input: Source process
%     \draw[BitPipe] (input) -- %node [tap, pos=0.1, scale=0.5, minimum width= .4cm, above] {}  node [pos=0.1, below] %{\footnotesize{ $A_3$}} node[pos=.1, above, minimum height = 14mm] {\footnotesize $X_3$}  
%     %node [tap, pos=0.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $A_2$}} node[pos=.5, above, minimum height = 16.5mm] {\footnotesize $X_2$}
%     node [tap, pos=0.72, scale=0.4, minimum width = .485cm, above] {} node [pos=0.72, below] {\footnotesize{ $A_1$}} node[pos=.72, above, minimum height = 12mm] {\footnotesize $X_1$}
%     % node[pos=.95, below] {\footnotesize $t$}
%     % node[below, pos=.7]{\begin{tabular}{l}
%     %       \\ \\
%     %       Randomly arriving
%     %   \\ source packets
%     %  \end{tabular}}
%     node[below, pos=.7]{\begin{tabular}{l}
%           \\ \\
%           A single packet
%      \end{tabular}}
%     (enc);

%     % Output: Recovered process
%     \draw[BitPipe] (dec) -- 
%     %node [below] {$X_n$}
%     %node [tap, pos=0.2, scale=0.6, minimum width= .32cm, above] {}  %node [pos=0.2, below] {\footnotesize{ $B_2$}}
%     %node[pos=.2, above, minimum height = 16.5mm]{\footnotesize $X_2$} 
%     node [tap, pos=0.75, scale=0.4, minimum width = .485cm, above] {} node [pos=0.75, below] {\footnotesize{ $B_1$}} node[pos=.75, above, minimum height = 12mm] {\footnotesize $X_1$}
%     % node [below, pos=0.5] {\begin{tabular}{l} 
%     %                          \\ \\ 
%     %                             Causally-decoded 
%     %                          \\ source packets 
%     %                       \end{tabular}}
%     node [below, pos=0.5] {\begin{tabular}{l} 
%                              \\ \\ 
%                                 Causally-decoded 
%                           \end{tabular}} 
%                           (output);

%     % Arrows between node and its link
%     \draw[BitPipe] (enc) -- (link1);
%     \draw[BitPipe] (link1) -- node (y1) {} (node2);
%     \draw[BitPipe] (node2) -- (link2);
%     \draw[BitPipe] (link2) -- node (y2) {} (etc);
%     \draw[BitPipe] (etc) -- node (yR) {} (nodeR);
%     \draw[BitPipe] (nodeR) -- (linkR);
%     \draw[BitPipe] (linkR) -- node (yRx) {} (dec);

%     % Feedback arrows
%     % \draw[arrow,thick] (y1) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (enc);
%     % \draw[arrow,thick] (y2) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (node2);
%     % \draw[arrow,thick] (yR) |- (FBr);
%     % \draw[arrow,thick] (yRx) to++(0,-12mm)-| node [below,pos=.25] {ACK/NACK} (nodeR);
% \end{tikzpicture}


==> figs/relays_option1.tikz <==
\begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},start chain=going right,>=latex,node distance=25mm,>=latex']
    \node[coordinate] (input) {};
    \node[block, right of = input, node distance = .35\columnwidth] (enc) {\begin{tabular}{c} Transmitter \\ (Node 0) \end{tabular}};
    \node[sum, right = 15mm of enc] (link1) {\bf \Large +};
    \node[block, right = 15mm of link1] (node2) {Node 1};
    \node[sum, right = 15mm of node2] (link2) {\bf \Large +};
    \node[mwe, right = 15mm of link2] (etc) {$\bullet\bullet\bullet$};
    \node[block, right = 15mm of etc] (dec) {\begin{tabular}{c} Node $r$ \end{tabular}};
    \node[coordinate, right of = dec, node distance = .3\columnwidth] (output) {};
    \node[mwe, right = 15mm of dec] (etc2) {$\bullet\bullet\bullet$};
    \node[mwe, below of = etc, node distance = 16.3mm] (FBr) {};

    % \node[coordinate, above of = input] (above_input) {};
    \node[coordinate, above of = output] (above_output) {};
    \node[coordinate, above of = dec] (above_dec) {};

    % Noises
    \node [above of=link1, node distance = 15mm] (noise1) {$\Z{0}{t}$};
    \node [above of=link2, node distance = 15mm] (noise2) {$\Z{1}{t}$};

    % Input: Source process
    \draw[BitPipe] (input) --
    % node [tap, pos=.2, scale=0.6, minimum width= .32cm, above] {}  node [pos=0.2, below] {\footnotesize{ $2T$}} node[pos=.2, above, minimum height = 20mm] {\footnotesize $\packet{2}$}  
    % node [tap, pos=.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $T$}} node[pos=.5, above, minimum height = 20mm] {\footnotesize $\packet{1}$}
    % node [tap, pos=.8, scale=0.6, minimum width = .32cm, above] {} node [pos=0.8, below] {\footnotesize{ $0$}} node[pos=.8, above, minimum height = 20mm] {\footnotesize $\packet{0}$}
    % node[pos=.95, below] {\footnotesize $t$}
    % node[below, pos=.7]{\begin{tabular}{l}
    %       \\ \\
    %       Randomly arriving
    %   \\ source packets
    %  \end{tabular}}
    % % node[below, pos=.7]{\begin{tabular}{l}
    %       \\ \\
    %       A single packet
    %  \end{tabular}}
    node [pos = .97] {$t$}
    (enc);
    % \filldraw[draw=black, fill=red!5] (above_input) rectangle ++(.2, 1);
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(input) + (.2,0)$) rectangle +(.15, 1) node [above, pos = .9] {\footnotesize $\packet{0}$} node [below, pos = 0] {\footnotesize $0$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(input) + (2.2,0)$) rectangle +(.15, 1) node [above, pos = .9] {\footnotesize $\packet{1}$} node [below, pos = 0] {\footnotesize $T$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(input) + (3.9,0)$) rectangle +(.15, 1) node [above, pos = .9] {\footnotesize $\packet{2}$} node [below, pos = 0] {\footnotesize $2T$};

    % Output: Recovered process
    \draw[BitPipe] (dec) |- 
    % node [below] {$X_n$}
    % node [tap, pos=.2, scale = 0.6, minimum width= .32cm, above] {}  node [pos=0.2, below] {\footnotesize{ $2T$}} node[pos=.2, above, minimum height = 20mm] {\footnotesize $\packet{2}$}  
    % node [tap, pos=.5, scale = 0.6, minimum width = 0.32cm, above] {} node [pos=0.5, below] {\footnotesize{ $T$}} node[pos=.5, above, minimum height = 20mm] {\footnotesize $\packet{1}$}
    % node [tap, pos=.8, scale=0.6, minimum width = .32cm, above] {} node [pos=0.8, below] {\footnotesize{ $0$}} node[pos=.8, above, minimum height = 20mm] {\footnotesize $\packet{0}$}
    %node[tap, pos=0.75, scale=0.4, minimum width = .485cm, above, minimum height = 12mm] {}
    %node[pos=.75, above, minimum height = 24mm] {\footnotesize $X_2$}
    % node [below, pos=0.5] {\begin{tabular}{l} 
    %                          \\ \\ 
    %                             Causally-decoded 
    %                          \\ source packets 
    %                       \end{tabular}}
    % node [below, pos=0.5] {\begin{tabular}{l} 
    %                          \\ \\ 
    %                             Causally-decoded 
    %                       \end{tabular}} 
    node [pos = .99] {$t$}
    (above_output);
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (.3,0)$) rectangle +(.15, 1) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0}{0}$} node [left, pos = 0, rotate = 90] {\footnotesize $0$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (.8,0)$) rectangle +(.15, 1) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0}{1}$} node [left, pos = 0, rotate = 90] {\footnotesize $1$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (1.3,0)$) rectangle +(.15, 1) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0}{2}$} node [left, pos = 0, rotate = 90] {\footnotesize $2$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (1.8,0)$) rectangle +(.15, 2) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:1}{T}$} node [left, pos = 0, rotate = 90] {\footnotesize $T$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (2.3,0)$) rectangle +(.15, 2) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:1}{T+1}$} node [left, pos = 0, rotate = 90] {\footnotesize $T+1$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (2.8,0)$) rectangle +(.15, 2) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:1}{T+2}$} node [left, pos = 0, rotate = 90] {\footnotesize $T+2$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (3.3,0)$) rectangle +(.15, 3) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:2}{2T}$} node [left, pos = 0, rotate = 90] {\footnotesize $2T$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (3.8,0)$) rectangle +(.15, 3) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:2}{2T+1}$} node [left, pos = 0, rotate = 90] {\footnotesize $2T+1$};
    \draw [thick,pattern=horizontal lines, pattern color=red] ($(above_dec) + (4.3,0)$) rectangle +(.15, 3) node [right, pos = 1, rotate = 90] {\footnotesize $\hpacket{r}{0:2}{2T+2}$} node [left, pos = 0, rotate = 90] {\footnotesize $2T+2$};
    

    % Arrows between node and its link
    \draw[arrow] (enc) -- node {$\X{0}{t}$} (link1);
    \draw[arrow] (link1) -- node (y1) {$\Y{0}{t}$} (node2);
    \draw[arrow] (node2) -- node {$\X{1}{t}$} (link2);
    \draw[arrow] (link2) -- node (y2) {$\Y{1}{t}$} (etc);
    \draw[arrow] (etc) -- node (yR) {$\Y{r-1}{t}$} (dec);
    \draw[arrow] (dec) -- node (yRp1) {$\X{r}{t}$} (etc2);

    % Channel noise arrows
    \draw[arrow] (noise1) -- (link1);
    \draw[arrow] (noise2) -- (link2);

    % Feedback arrows
    \draw[arrow] (y1) to++(0,-20mm)-| node [below,pos=.25] {} (enc);
    \draw[arrow] (y2) to++(0,-20mm)-| node [below,pos=.25] {} (node2);
    \draw[very thick] (yR) |- (FBr);
\end{tikzpicture}

